Rubin-Euclid Derived Data Products: Initial Recommendations

This report is the result of a joint discussion between the Rubin and Euclid scientific communities. The work presented in this report was focused on designing and recommending an initial set of Derived Data products (DDPs) that could realize the science goals enabled by joint processing. All interested Rubin and Euclid data rights holders were invited to contribute via an online discussion forum and a series of virtual meetings. Strong interest in enhancing science with joint DDPs emerged from across a wide range of astrophysical domains: Solar System, the Galaxy, the Local Volume, from the nearby to the primaeval Universe, and cosmology.

==> report/changelog.txt <==
# Version 1.1 Changes 

Version 1.1 incorporates changes requested by the Euclid Consortium Boar (ECB) and approved by Rubin. 

1. DDP definition 
New paragraph added after the “For example...” one on page 5:
"Furthermore, it is important to stress that, while access to pixels and some ancillary data will be needed to produce the DDPs, it is the DDPs themselves that will be shared to both collaborations. The Euclid consortium will not obtain full access to all of the Rubin pixels, nor vice versa."

2. DDP DR schedule 
In the 3rd paragraph of subsection “Timescales and Data Releases'' on page 18,  two new sentences added between “... overlap increase.” and “The LSST WFD 2018...”:
"Relative shifting of the two surveys' starting dates could lead to a different matching between data releases. The intent would be to create most DDPs over the widest possible Euclid area with the deepest possible LSST data (except where otherwise noted)."

3. DDP-5-CC cutouts
Original: DDP-5-CC: Image cutouts/stamps delivery service
Image cutouts exchanges (pixels) on small areas of the sky will enable key scientific investigations (FND-3-CC). Sharing within the two projects a limited number of pixels driven by the angular size of the source of interest is compatible with the DDP definition considering the scientific return of a highly specific usage (excluding other applications, e.g. DDP-7-SS, DDP-19-GP, DDP-20-LU, DDP-26-TR, DDP-37-GE, DDP-59-SL, DDP-63-PU).

New: DDP-5-CC: Image cutouts/stamps delivery service 
An Image Cutout Service will provide a one-time only traceable delivery mechanism to exchange pixels on small
areas of the sky that will enable the approved scientific investigations (FND-3-CC) described in this report. There
will be no general repository of cutouts and the use of this data for other scientific applications will be prohibited.
The number of pixels to be shared will be driven by the angular size of the source of interest. Cutouts should
be exchanged only for areas with matched depths in both surveys (with the exception by nature of the DDP-63-
PU’s drop-out science) for the given scientific application. The number of cutouts will range from 1) unlimited
for rare objects, e.g. transients, to 2) determined by conflicts with another DDP science case (e.g. strong lensing
versus high-z drop-outs in DDP-63-PU, to 3) limited by the need to construct representative samples (AGNs, low-z
galaxies, etc.) following criteria to be delivered by both projects. The generic rules of this cross-cutting DDP apply
to all cutout precursors: DDP-7-SS, DDP-19-GP, DDP-20-LU, DDP-26-TR, DDP-37-GE, DDP-59-SL, DDP-63-PU.

4. AGN vs GE DDPs schedule
The AGN and the Galaxy Evolution DDPs do not match in their release schedules: for instance 45-AN and 46-AN have T1 and 38-GE and 39-GE have T2. Since both focus on photometric redshifts and physical properties, this appears inconsistent and difficult to manage. The most logical would be to put 45-AN and 46-AN to T2, also because the methods needed are less well-developed.

Change: In the summary table on page 14, the time scale for DDP-45-AN and DDP-46-AN, was pushed  from T1 to T2

5. Galactic Plane 

Original: This time will be allocated by ESA approximately two years after launch to specific scientific investigations on galactic and extragalactic objects in an area outside the Euclid
Region of Interest (or revisit areas previously observed), which is dominated by the Galactic plane due to the very nature of this available time.

New: This time will be allocated by ESA approximately two years after launch to specific scientific investigations in areas outside the Euclid Region of Interest or revisit areas previously observed. 

6. DDP-54
Original: To realize this DDP a full exchange of data within a deep field would be required, EDF-South being a prime candidate (REC-13-SO).

After: To realize this DDP a full exchange of calibrated pixel data (stacks and individual exposures) within a deep field would be required, as well as a model PSF that is sufficient for
the shape measurements, for science cases solely based on data from this deep field. The EDF- South is a prime candidate field (REC-13-SO)

7. DDP-59-SL 
Original: The Euclid and Rubin strong lens communities wish to share multiband data of all high probability strong lenses and ideally all strong lens candidates at the earliest possible date to enable the maximum possible science and the most efficient use of scientist time and follow-up resources. There is
significant membership overlap and we believe that, for strong lensing, maximal data sharing is the optimal strategy to ensure the publication of timely, high impact science. Stamps must include uncertainties and point spread functions. The size of the postage stamps should be at least 15 arcseconds on a side for group and galaxy scale lenses and 3 arcminutes on a side for cluster scale candidates.

New: The Euclid and Rubin strong lens communities wish to share multiband data of all high probability strong lenses selected at optical wavelengths, and ideally all strong lens candidates selected at optical wavelengths, at the earliest possible date to enable the maximum possible science and the most efficient use of scientist time and follow-up resources. There is
significant membership overlap and we believe that, for strong lensing, maximal data sharing is the optimal strategy to ensure the publication of timely, high impact science. Stamps must include uncertainties and point spread functions. The size of the postage stamps should be at least 15 arcseconds on a side for group and galaxy scale lenses and 3 arcminutes on a side for cluster scale candidates. Lenses that may contain high-redshift (z ⪆ 7) objects that are only detected in the near IR Euclid bands are excluded from this DDP

8. Primeval Universe, 
8.1 DDP-60-PU
Original: Euclid YJH photometry for candidate z ∼ 4-6 galaxies detected in LSST. These galaxies will be drop-outs in the r, i and z-bands.
New: Euclid YJH photometry for candidate z ~ 4-6 galaxies detected in LSST. These galaxies will be drop-outs in the r and i-bands.

Explanation: There is a mismatch between the redshift range and the dropout bands. The i-band dropouts correspond to a redshift of ~ 5.8 and above, while the z-band dropouts correspond to z ~ 6.8 and above (as can be seen in figure 11). We therefore suggest removing the reference to the z-band

8.2 DDP-63-PU
Original: For the same objects of DDP-61-PU and DDP-60-PU, stamps of the ugrizy/VIS as well as YJH images to remove false detections and interlopers due to image artifacts, moving
sources etc. Each stamp comes with proper local photometric calibration, background and PSF.

After: To remove false detections and interlopers due to image artifacts, moving sources, etc.,LSST/ugrizy stamps will be provided for the objects of DDP-61-PU while Euclid/YJH stamps will
be provided for the objects of DDP-60-PU. The size of the cutouts should be of the order of 40x40 square arcseconds. This DDP prevails over DDP-59-SL, excluding strong lens cutouts in
the presence of objects with high redshift (z ⪆ 7), and over DDP-37-GE, excluding z-band cutouts according to DDP-60-PU.

Explanation: was confusing because it did not explicitly associate ugrizy/VIS with DDP-61-PU and YJH images with DDP-60-PU, same applies for DDP-59-SL

9. Solar System 
"absolute magnitudes (H-band)," changed to  to "absolute magnitudes (H magnitude),” to avoid confusion with the Euclid H filter

“Stamps for LSST alerts are distributed by alert brokers” change to to “Stamps for LSST alerts are accessible via \href{https://www.lsst.org/scientists/alert-brokers}{community alert brokers}” . 
Explanation: Technically, the brokers do not distribute anything; they make the alerts distributed by the project available to the community.

P26, Table 1: Text changed from "A preliminary list of proposed data products (DP) " to "A preliminary list of proposed Rubin-Euclid derived data products (DDP) " to make it clear that they apply to joint processed data products. 


